Double black hole mergers in nuclear star clusters: eccentricities, spins, masses, and the growth of massive seeds

We investigate the formation of intermediate mass black holes (IMBHs) through hierarchical mergers of stellar origin black holes (BHs), as well as BH mergers formed dynamically in nuclear star clusters. Using a semi-analytical approach which incorporates probabilistic mass-function-dependent double BH (DBH) pairing, binary-single encounters, and a mass-ratio-dependent prescription for energy dissipation in hardening binaries, we find that IMBHs with masses of $O(10^2)$-$O(10^4)\rm M_\odot$ can be formed solely through hierarchical mergers in timescales of a few $100$ Myrs to a few Gyrs. Clusters with escape velocities $\gtrsim400$ km s$^{-1}$ inevitably form high-mass IMBHs. The spin distribution of IMBHs with masses $\gtrsim 10^3$ M$_\odot$ is strongly clustered at $\chi\sim 0.15$; while for lower masses, it peaks at $\chi\sim 0.7$. Eccentric mergers are more frequent for equal-mass binaries containing first-and/or second-generation BHs. Metal-rich, young, dense clusters can produce up to $20\%$ of their DBH mergers with eccentricity $\geq0.1$ at $10\,\rm Hz$, and $\sim2$-$9\%$ of all in-cluster mergers can form at $>10$ Hz. Nuclear star clusters are therefore promising environments for the formation of highly-eccentric DBH mergers, detectable with current gravitational-wave detectors. Clusters of extreme mass ($\sim10^8$ M$_\odot$) and density ($\sim10^8$ M$_\odot$pc$^{-3}$) can have about half of all of their DBH mergers with primary masses $\geq100$ M$_\odot$. The fraction of in-cluster mergers increases rapidly with increasing cluster escape velocity, being nearly unity for $v_{\rm esc}\gtrsim 200$ km s$^{-1}$. Cosmological merger rate of DBHs from nuclear clusters varies $\lessapprox0.01-1$ Gpc$^{-3}$yr$^{-1}$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
